Concise Read-Only Specifications for Better Synthesis of Programs with Pointers -- Extended Version

In program synthesis there is a well-known trade-off between concise and strong specifications: if a specification is too verbose, it might be harder to write than the program; if it is too weak, the synthesised program might not match the user's intent. In this work we explore the use of annotations for restricting memory access permissions in program synthesis, and show that they can make specifications much stronger while remaining surprisingly concise. Specifically, we enhance Synthetic Separation Logic (SSL), a framework for synthesis of heap-manipulating programs, with the logical mechanism of read-only borrows. We observe that this minimalistic and conservative SSL extension benefits the synthesis in several ways, making it more (a) expressive (stronger correctness guarantees are achieved with a modest annotation overhead), (b) effective (it produces more concise and easier-to-read programs), (c) efficient (faster synthesis), and (d) robust (synthesis efficiency is less affected by the choice of the search heuristic). We explain the intuition and provide formal treatment for read-only borrows. We substantiate the claims (a)--(d) by describing our quantitative evaluation of the borrowing-aware synthesis implementation on a series of standard benchmark specifications for various heap-manipulating programs.

==> tables/all_stats_performance.csv <==
Group, Name,Code(imm),Code(mut),Spec(imm),Spec(mut),Time(imm),Time(mut),Backtrackings(imm),Backtrackings(mut),Rules(imm),Rules(mut)
Linked List,length,22,22,20,20,1.5,1.5,2,2,38,38
Linked List,max,28,28,18,18,1.4,1.5,2,2,38,38
Linked List,min,28,28,18,18,1.5,1.5,2,2,38,38
Linked List,singleton,11,11,14,14,0.5,0.5,8,8,30,30
Linked List,dispose,11,11,5,5,0.5,0.5,0,0,8,8
Linked List,init,13,13,11,11,0.7,0.7,5,5,27,27
Linked List,lcopy,32,35,17,17,1.0,1.0,9,14,66,82
Linked List,append,20,20,21,21,1.5,1.4,8,8,77,78
Linked List,delete,44,44,19,19,1.9,2.1,67,67,180,180
Sorted list,prepend,11,11,40,40,0.5,0.6,1,1,17,17
Sorted list,insert,53,53,58,58,7.8,8.0,35,96,214,338
Sorted list,ins-sort-len,29,29,25,25,3.0,3.0,7,8,59,60
Sorted list,ins-sort-val,29,29,23,23,2.6,2.5,5,5,57,57
Sorted list,ins-sort-all,29,29,28,28,3.7,3.8,5,5,60,60
Tree,tsize-len,32,32,14,14,1.2,1.1,2,2,44,46
Tree,tsize-all,32,38,16,16,1.5,1.4,2,4,45,51
Tree,tsize-ptr-len,36,36,14,14,1.3,1.3,2,2,52,53
Tree,tsize-ptr-all,36,42,16,16,1.6,1.4,2,4,53,58
Tree,dispose,16,16,3,3,0.4,0.5,0,0,10,10
Tree,morph,19,19,5,5,0.6,0.5,1,1,24,24
Tree,tcopy-len,36,42,14,14,1.3,2.0,6,90,72,304
Tree,tcopy-val,42,51,14,14,1.4,5.3,10,1222,82,2673
Tree,tcopy-all,42,51,17,17,1.5,2.2,10,88,85,296
Tree,tcopy-ptr-len,40,46,14,14,1.3,2.2,6,90,80,311
Tree,tcopy-ptr-val,46,55,14,14,1.3,5.8,10,1222,89,2679
Tree,tcopy-ptr-all,46,55,17,17,1.6,2.4,10,88,93,303
Tree,flatten-app,48,48,13,13,1.6,1.7,14,14,76,76
Tree,flatten-acc,35,35,20,20,2.1,2.0,24,24,118,118


==> tables/all_stats_robustness.csv <==
Group, Name, Assesed Property, Meta Config, Default,Rank(D),Size(A),Size(D),Cost(A),Cost(D),Alph(A),Alph(D)
Linked List,length,AST size,imm,22,22,22,22,22,22,22,22
Linked List,length,AST size,mut,22,22,22,22,22,22,22,22
Linked List,length,\#backtr,imm,2,2,2,2,2,2,2,2
Linked List,length,\#backtr,mut,2,2,2,2,2,2,2,2
Linked List,length,\#rules,imm,38,38,38,38,38,38,38,38
Linked List,length,\#rules,mut,38,38,38,38,38,38,38,38
Linked List,max,AST size,imm,28,28,28,28,28,28,28,28
Linked List,max,AST size,mut,28,28,28,28,28,28,28,28
Linked List,max,\#backtr,imm,2,2,2,2,2,2,2,2
Linked List,max,\#backtr,mut,2,2,2,2,2,2,2,2
Linked List,max,\#rules,imm,38,38,38,38,38,38,38,38
Linked List,max,\#rules,mut,38,38,38,38,38,38,38,38
Linked List,min,AST size,imm,28,28,28,28,28,28,28,28
Linked List,min,AST size,mut,28,28,28,28,28,28,28,28
Linked List,min,\#backtr,imm,2,2,2,2,2,2,2,2
Linked List,min,\#backtr,mut,2,2,2,2,2,2,2,2
Linked List,min,\#rules,imm,38,38,38,38,38,38,38,38
Linked List,min,\#rules,mut,38,38,38,38,38,38,38,38
Linked List,singleton,AST size,imm,11,11,11,11,11,11,11,11
Linked List,singleton,AST size,mut,11,11,11,11,11,11,11,11
Linked List,singleton,\#backtr,imm,8,8,8,8,8,8,8,8
Linked List,singleton,\#backtr,mut,8,8,8,8,8,8,8,8
Linked List,singleton,\#rules,imm,30,30,30,30,30,30,30,30
Linked List,singleton,\#rules,mut,30,30,30,30,30,30,30,30
Linked List,dispose,AST size,imm,11,11,11,11,11,11,11,11
Linked List,dispose,AST size,mut,11,11,11,11,11,11,11,11
Linked List,dispose,\#backtr,imm,0,0,0,0,0,0,0,0
Linked List,dispose,\#backtr,mut,0,0,0,0,0,0,0,0
Linked List,dispose,\#rules,imm,8,8,8,8,8,8,8,8
Linked List,dispose,\#rules,mut,8,8,8,8,8,8,8,8
Linked List,init,AST size,imm,13,13,13,13,13,13,13,13
Linked List,init,AST size,mut,13,13,13,13,13,13,13,13
Linked List,init,\#backtr,imm,5,5,5,5,5,5,5,5
Linked List,init,\#backtr,mut,5,5,5,5,5,5,5,5
Linked List,init,\#rules,imm,27,27,27,27,27,27,27,27
Linked List,init,\#rules,mut,27,27,27,27,27,27,27,27
Linked List,lcopy,AST size,imm,32,32,32,32,32,32,32,32
Linked List,lcopy,AST size,mut,35,35,35,35,35,35,35,32
Linked List,lcopy,\#backtr,imm,9,9,9,9,9,9,9,9
Linked List,lcopy,\#backtr,mut,14,24,24,24,24,24,24,13
Linked List,lcopy,\#rules,imm,66,66,66,66,66,66,66,66
Linked List,lcopy,\#rules,mut,82,103,103,103,103,103,103,75
Linked List,append,AST size,imm,20,20,20,20,20,20,20,20
Linked List,append,AST size,mut,20,20,20,20,20,20,20,20
Linked List,append,\#backtr,imm,8,8,8,8,8,8,8,8
Linked List,append,\#backtr,mut,8,8,8,8,8,8,8,8
Linked List,append,\#rules,imm,77,81,81,81,81,81,81,81
Linked List,append,\#rules,mut,78,82,82,82,82,82,82,82
Linked List,delete,AST size,imm,44,44,44,44,44,44,44,44
Linked List,delete,AST size,mut,44,44,44,44,44,44,44,44
Linked List,delete,\#backtr,imm,67,67,67,67,67,67,67,67
Linked List,delete,\#backtr,mut,67,67,67,67,67,67,67,67
Linked List,delete,\#rules,imm,180,182,182,182,182,182,182,182
Linked List,delete,\#rules,mut,180,182,182,182,182,182,182,182
Sorted list,prepend,AST size,imm,11,11,11,11,11,11,11,11
Sorted list,prepend,AST size,mut,11,11,11,11,11,11,11,11
Sorted list,prepend,\#backtr,imm,1,1,1,1,1,1,1,1
Sorted list,prepend,\#backtr,mut,1,1,1,1,1,1,1,1
Sorted list,prepend,\#rules,imm,17,17,17,17,17,17,17,17
Sorted list,prepend,\#rules,mut,17,17,17,17,17,17,17,17
Sorted list,insert,AST size,imm,53,53,53,53,53,53,53,53
Sorted list,insert,AST size,mut,53,53,53,53,53,53,53,53
Sorted list,insert,\#backtr,imm,35,34,34,34,34,34,34,34
Sorted list,insert,\#backtr,mut,96,95,95,95,95,95,95,95
Sorted list,insert,\#rules,imm,214,218,218,218,218,218,218,218
Sorted list,insert,\#rules,mut,338,344,344,344,344,344,344,344
Sorted list,ins-sort-len,AST size,imm,29,29,29,29,29,29,29,29
Sorted list,ins-sort-len,AST size,mut,29,29,29,29,29,29,29,29
Sorted list,ins-sort-len,\#backtr,imm,7,7,7,7,7,7,7,7
Sorted list,ins-sort-len,\#backtr,mut,8,8,8,8,8,8,8,8
Sorted list,ins-sort-len,\#rules,imm,59,59,59,59,59,59,59,59
Sorted list,ins-sort-len,\#rules,mut,60,60,60,60,60,60,60,60
Sorted list,ins-sort-val,AST size,imm,29,29,29,29,29,29,29,29
Sorted list,ins-sort-val,AST size,mut,29,29,29,29,29,29,29,29
Sorted list,ins-sort-val,\#backtr,imm,5,5,5,5,5,5,5,5
Sorted list,ins-sort-val,\#backtr,mut,5,5,5,5,5,5,5,5
Sorted list,ins-sort-val,\#rules,imm,57,57,57,57,57,57,57,57
Sorted list,ins-sort-val,\#rules,mut,57,57,57,57,57,57,57,57
Sorted list,ins-sort-all,AST size,imm,29,29,29,29,29,29,29,29
Sorted list,ins-sort-all,AST size,mut,29,29,29,29,29,29,29,29
Sorted list,ins-sort-all,\#backtr,imm,5,5,5,5,5,5,5,5
Sorted list,ins-sort-all,\#backtr,mut,5,5,5,5,5,5,5,5
Sorted list,ins-sort-all,\#rules,imm,60,60,60,60,60,60,60,60
Sorted list,ins-sort-all,\#rules,mut,60,60,60,60,60,60,60,60
Tree,tsize-len,AST size,imm,32,32,32,32,32,32,32,32
Tree,tsize-len,AST size,mut,32,32,32,32,32,32,32,38
Tree,tsize-len,\#backtr,imm,2,2,2,2,2,2,2,5
Tree,tsize-len,\#backtr,mut,2,2,2,2,2,2,2,2
Tree,tsize-len,\#rules,imm,44,44,44,44,44,44,44,59
Tree,tsize-len,\#rules,mut,46,46,46,46,46,46,46,46
Tree,tsize-all,AST size,imm,32,32,32,32,32,32,32,32
Tree,tsize-all,AST size,mut,38,38,38,38,38,38,38,44
Tree,tsize-all,\#backtr,imm,2,2,2,2,2,2,2,5
Tree,tsize-all,\#backtr,mut,4,4,4,4,4,4,4,10
Tree,tsize-all,\#rules,imm,45,45,45,45,45,45,45,60
Tree,tsize-all,\#rules,mut,51,51,51,51,51,51,51,57
Tree,tsize-ptr-len,AST size,imm,36,36,36,36,36,36,36,36
Tree,tsize-ptr-len,AST size,mut,36,36,36,36,36,36,36,42
Tree,tsize-ptr-len,\#backtr,imm,2,2,2,2,2,2,2,5
Tree,tsize-ptr-len,\#backtr,mut,2,2,2,2,2,2,2,2
Tree,tsize-ptr-len,\#rules,imm,52,52,52,52,52,52,52,67
Tree,tsize-ptr-len,\#rules,mut,53,53,53,53,53,53,53,53
Tree,tsize-ptr-all,AST size,imm,36,36,36,36,36,36,36,36
Tree,tsize-ptr-all,AST size,mut,42,42,42,42,42,42,42,48
Tree,tsize-ptr-all,\#backtr,imm,2,2,2,2,2,2,2,5
Tree,tsize-ptr-all,\#backtr,mut,4,4,4,4,4,4,4,10
Tree,tsize-ptr-all,\#rules,imm,53,53,53,53,53,53,53,68
Tree,tsize-ptr-all,\#rules,mut,58,58,58,58,58,58,58,64
Tree,dispose,AST size,imm,16,16,16,16,16,16,16,16
Tree,dispose,AST size,mut,16,16,16,16,16,16,16,16
Tree,dispose,\#backtr,imm,0,0,0,0,0,0,0,0
Tree,dispose,\#backtr,mut,0,0,0,0,0,0,0,0
Tree,dispose,\#rules,imm,10,10,10,10,10,10,10,10
Tree,dispose,\#rules,mut,10,10,10,10,10,10,10,10
Tree,morph,AST size,imm,19,19,19,19,19,19,19,19
Tree,morph,AST size,mut,19,19,19,19,19,19,19,25
Tree,morph,\#backtr,imm,1,1,1,1,1,1,1,4
Tree,morph,\#backtr,mut,1,1,1,1,1,1,1,1
Tree,morph,\#rules,imm,24,24,24,24,24,24,24,33
Tree,morph,\#rules,mut,24,24,24,24,24,24,24,24
Tree,tcopy-len,AST size,imm,36,36,36,36,36,36,36,36
Tree,tcopy-len,AST size,mut,42,42,42,42,42,42,42,42
Tree,tcopy-len,\#backtr,imm,6,6,6,6,6,6,6,21
Tree,tcopy-len,\#backtr,mut,90,90,90,90,90,90,90,82
Tree,tcopy-len,\#rules,imm,72,72,72,72,72,72,72,139
Tree,tcopy-len,\#rules,mut,304,304,304,304,304,304,304,287
Tree,tcopy-val,AST size,imm,42,42,42,42,42,42,42,42
Tree,tcopy-val,AST size,mut,51,51,51,51,51,51,51,45
Tree,tcopy-val,\#backtr,imm,10,10,10,10,10,10,10,30
Tree,tcopy-val,\#backtr,mut,1222,1222,1222,1222,1222,1222,1222,1386
Tree,tcopy-val,\#rules,imm,82,82,82,82,82,82,82,139
Tree,tcopy-val,\#rules,mut,2673,2673,2673,2673,2673,2673,2673,2983
Tree,tcopy-all,AST size,imm,42,42,42,42,42,42,42,42
Tree,tcopy-all,AST size,mut,51,51,51,51,51,51,51,45
Tree,tcopy-all,\#backtr,imm,10,10,10,10,10,10,10,30
Tree,tcopy-all,\#backtr,mut,88,88,88,88,88,88,88,168
Tree,tcopy-all,\#rules,imm,85,85,85,85,85,85,85,144
Tree,tcopy-all,\#rules,mut,296,296,296,296,296,296,296,468
Tree,tcopy-ptr-len,AST size,imm,40,40,40,40,40,40,40,40
Tree,tcopy-ptr-len,AST size,mut,46,46,46,46,46,46,46,46
Tree,tcopy-ptr-len,\#backtr,imm,6,6,6,6,6,6,6,21
Tree,tcopy-ptr-len,\#backtr,mut,90,90,90,90,90,90,90,82
Tree,tcopy-ptr-len,\#rules,imm,80,80,80,80,80,80,80,147
Tree,tcopy-ptr-len,\#rules,mut,311,311,311,311,311,311,311,294
Tree,tcopy-ptr-val,AST size,imm,46,46,46,46,46,46,46,46
Tree,tcopy-ptr-val,AST size,mut,55,55,55,55,55,55,55,49
Tree,tcopy-ptr-val,\#backtr,imm,10,10,10,10,10,10,10,30
Tree,tcopy-ptr-val,\#backtr,mut,1222,1222,1222,1222,1222,1222,1222,1386
Tree,tcopy-ptr-val,\#rules,imm,89,89,89,89,89,89,89,146
Tree,tcopy-ptr-val,\#rules,mut,2679,2679,2679,2679,2679,2679,2679,2989
Tree,tcopy-ptr-all,AST size,imm,46,46,46,46,46,46,46,46
Tree,tcopy-ptr-all,AST size,mut,55,55,55,55,55,55,55,49
Tree,tcopy-ptr-all,\#backtr,imm,10,10,10,10,10,10,10,30
Tree,tcopy-ptr-all,\#backtr,mut,88,88,88,88,88,88,88,168
Tree,tcopy-ptr-all,\#rules,imm,93,93,93,93,93,93,93,152
Tree,tcopy-ptr-all,\#rules,mut,303,303,303,303,303,303,303,475
Tree,flatten-app,AST size,imm,48,48,48,48,48,48,48,48
Tree,flatten-app,AST size,mut,48,48,48,48,48,48,48,48
Tree,flatten-app,\#backtr,imm,14,14,14,14,14,14,14,14
Tree,flatten-app,\#backtr,mut,14,14,14,14,14,14,14,14
Tree,flatten-app,\#rules,imm,76,76,76,76,76,76,76,76
Tree,flatten-app,\#rules,mut,76,76,76,76,76,76,76,76
Tree,flatten-acc,AST size,imm,35,35,35,35,35,35,35,35
Tree,flatten-acc,AST size,mut,35,35,35,35,35,35,35,35
Tree,flatten-acc,\#backtr,imm,24,24,24,24,24,24,24,24
Tree,flatten-acc,\#backtr,mut,24,24,24,24,24,24,24,24
Tree,flatten-acc,\#rules,imm,118,120,120,120,120,120,120,120
Tree,flatten-acc,\#rules,mut,118,120,120,120,120,120,120,120


==> tables/pstats50.csv <==
Group, Name, Assesed Property, Meta Config, Default-Default,Default-Rank(D),Default-Size(A),Default-Size(D),Default-Alph(A),Default-Alph(D),WR1-Default,WR1-Rank(D),WR1-Size(A),WR1-Size(D),WR1-Alph(A),WR1-Alph(D),U1-Default,U1-Rank(D),U1-Size(A),U1-Size(D),U1-Alph(A),U1-Alph(D),U2-Default,U2-Rank(D),U2-Size(A),U2-Size(D),U2-Alph(A),U2-Alph(D),U3-Default,U3-Rank(D),U3-Size(A),U3-Size(D),U3-Alph(A),U3-Alph(D),WR2-Default,WR2-Rank(D),WR2-Size(A),WR2-Size(D),WR2-Alph(A),WR2-Alph(D),WR3-Default,WR3-Rank(D),WR3-Size(A),WR3-Size(D),WR3-Alph(A),WR3-Alph(D)
Linked List,length,AST size,imm,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22
Linked List,length,AST size,mut,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22
Linked List,length,\#rules,imm,38,38,38,38,38,38,55,55,55,55,55,55,39,39,39,39,39,39,38,38,38,38,38,38,38,38,38,38,38,38,41,41,41,41,41,41,53,53,53,53,53,53
Linked List,length,\#rules,mut,38,38,38,38,38,38,55,55,55,55,55,55,39,39,39,39,39,39,38,38,38,38,38,38,38,38,38,38,38,38,44,44,44,44,44,44,53,53,53,53,53,53
Linked List,max,AST size,imm,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28
Linked List,max,AST size,mut,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28
Linked List,max,\#rules,imm,38,38,38,38,38,38,55,55,55,55,55,55,39,39,39,39,39,39,38,38,38,38,38,38,38,38,38,38,38,38,41,41,41,41,41,41,53,53,53,53,53,53
Linked List,max,\#rules,mut,38,38,38,38,38,38,55,55,55,55,55,55,39,39,39,39,39,39,38,38,38,38,38,38,38,38,38,38,38,38,44,44,44,44,44,44,53,53,53,53,53,53
Linked List,min,AST size,imm,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28
Linked List,min,AST size,mut,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28
Linked List,min,\#rules,imm,38,38,38,38,38,38,55,55,55,55,55,55,39,39,39,39,39,39,38,38,38,38,38,38,38,38,38,38,38,38,41,41,41,41,41,41,53,53,53,53,53,53
Linked List,min,\#rules,mut,38,38,38,38,38,38,55,55,55,55,55,55,39,39,39,39,39,39,38,38,38,38,38,38,38,38,38,38,38,38,44,44,44,44,44,44,53,53,53,53,53,53
Linked List,singleton,AST size,imm,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11
Linked List,singleton,AST size,mut,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11
Linked List,singleton,\#rules,imm,30,30,30,30,30,30,30,30,30,30,30,30,25,25,25,25,25,25,65,65,65,65,65,65,91,91,91,91,91,91,30,30,30,30,30,30,30,30,30,30,30,30
Linked List,singleton,\#rules,mut,30,30,30,30,30,30,30,30,30,30,30,30,25,25,25,25,25,25,65,65,65,65,65,65,91,91,91,91,91,91,30,30,30,30,30,30,30,30,30,30,30,30
Linked List,dispose,AST size,imm,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11
Linked List,dispose,AST size,mut,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11
Linked List,dispose,\#rules,imm,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8
Linked List,dispose,\#rules,mut,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8,8
Linked List,init,AST size,imm,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13
Linked List,init,AST size,mut,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13,13
Linked List,init,\#rules,imm,27,27,27,27,27,27,40,40,40,40,40,40,27,27,27,27,27,27,34,34,34,34,34,34,34,34,34,34,34,34,62,62,62,62,62,62,39,39,39,39,39,39
Linked List,init,\#rules,mut,27,27,27,27,27,27,40,40,40,40,40,40,27,27,27,27,27,27,34,34,34,34,34,34,34,34,34,34,34,34,62,62,62,62,62,62,39,39,39,39,39,39
Linked List,lcopy-val,AST size,imm,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32
Linked List,lcopy-val,AST size,mut,35,35,35,35,35,32,35,35,35,35,35,35,35,35,35,35,35,32,35,35,35,35,35,32,35,35,35,35,35,32,41,41,41,41,41,38,35,35,35,35,35,32
Linked List,lcopy-val,\#rules,imm,66,66,66,66,66,66,139,139,139,139,139,139,57,57,57,57,57,57,75,75,75,75,75,75,79,79,79,79,79,79,66,66,66,66,66,66,138,138,138,138,138,138
Linked List,lcopy-val,\#rules,mut,103,103,103,103,103,75,308,308,308,308,308,308,61,61,61,61,61,59,209,209,209,209,209,210,408,408,408,408,408,214,32738,32738,32738,32738,32738,32723,267,267,267,267,267,257
Linked List,lcopy-len,AST size,imm,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26
Linked List,lcopy-len,AST size,mut,29,29,29,29,29,26,29,29,29,29,29,29,29,29,29,29,29,26,29,29,29,29,29,26,29,29,29,29,29,26,32,32,32,32,32,29,29,29,29,29,29,26
Linked List,lcopy-len,\#rules,imm,59,59,59,59,59,59,123,123,123,123,123,123,57,57,57,57,57,57,70,70,70,70,70,70,70,70,70,70,70,70,59,59,59,59,59,59,122,122,122,122,122,122
Linked List,lcopy-len,\#rules,mut,98,98,98,98,98,70,230,230,230,230,230,230,61,61,61,61,61,59,340,340,340,340,340,292,752,752,752,752,752,292,39769,39769,39769,39769,39769,39741,185,185,185,185,185,171
Linked List,lcopy-all,AST size,imm,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32,32
Linked List,lcopy-all,AST size,mut,35,35,35,35,35,32,35,35,35,35,35,35,35,35,35,35,35,32,35,35,35,35,35,32,35,35,35,35,35,32,41,41,41,41,41,38,35,35,35,35,35,32
Linked List,lcopy-all,\#rules,imm,69,69,69,69,69,69,133,133,133,133,133,133,60,60,60,60,60,60,80,80,80,80,80,80,84,84,84,84,84,84,69,69,69,69,69,69,132,132,132,132,132,132
Linked List,lcopy-all,\#rules,mut,106,106,106,106,106,78,234,234,234,234,234,234,64,64,64,64,64,62,330,330,330,330,330,284,704,704,704,704,704,288,34733,34733,34733,34733,34733,34718,189,189,189,189,189,179


==> tables/pstats5srtl-0.csv <==
Group, Name, Assesed Property, Meta Config, Default-Default,Default-Rank(D),Default-Size(A),Default-Size(D),Default-Alph(A),Default-Alph(D),WR1-Default,WR1-Rank(D),WR1-Size(A),WR1-Size(D),WR1-Alph(A),WR1-Alph(D),U1-Default,U1-Rank(D),U1-Size(A),U1-Size(D),U1-Alph(A),U1-Alph(D),U2-Default,U2-Rank(D),U2-Size(A),U2-Size(D),U2-Alph(A),U2-Alph(D),U3-Default,U3-Rank(D),U3-Size(A),U3-Size(D),U3-Alph(A),U3-Alph(D),WR2-Default,WR2-Rank(D),WR2-Size(A),WR2-Size(D),WR2-Alph(A),WR2-Alph(D),WR3-Default,WR3-Rank(D),WR3-Size(A),WR3-Size(D),WR3-Alph(A),WR3-Alph(D)
Sorted list,insert-val,AST size,imm,53,53,53,53,53,53,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Sorted list,insert-val,AST size,mut,53,53,53,53,53,53,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Sorted list,insert-val,\#rules,imm,639,639,639,639,639,639,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Sorted list,insert-val,\#rules,mut,1267,1267,1267,1267,1267,1267,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Sorted list,insert-len,AST size,imm,53,53,53,53,53,53,,,,,,,,,,,,,53,53,53,53,53,53,53,53,53,53,53,53,,,,,,,,,,,,
Sorted list,insert-len,AST size,mut,53,53,53,53,53,53,,,,,,,,,,,,,53,53,53,53,53,53,53,53,53,53,53,53,,,,,,,,,,,,
Sorted list,insert-len,\#rules,imm,218,218,218,218,218,218,,,,,,,,,,,,,8079,8079,8079,8079,8079,8079,8075,8075,8075,8075,8075,8075,,,,,,,,,,,,
Sorted list,insert-len,\#rules,mut,344,344,344,344,344,344,,,,,,,,,,,,,19069,19069,19069,19069,19069,19069,19066,19066,19066,19066,19066,19066,,,,,,,,,,,,
Sorted list,insert-all,AST size,imm,53,53,53,53,53,53,,,,,,,,,,,,,53,53,53,53,53,53,53,53,53,53,53,53,,,,,,,,,,,,
Sorted list,insert-all,AST size,mut,53,53,53,53,53,53,,,,,,,,,,,,,53,53,53,53,53,53,53,53,53,53,53,53,,,,,,,,,,,,
Sorted list,insert-all,\#rules,imm,225,225,225,225,225,225,,,,,,,,,,,,,10980,10980,10980,10980,10980,10980,10976,10976,10976,10976,10976,10976,,,,,,,,,,,,
Sorted list,insert-all,\#rules,mut,351,351,351,351,351,351,,,,,,,,,,,,,25368,25368,25368,25368,25368,25368,25365,25365,25365,25365,25365,25365,,,,,,,,,,,,
Sorted list,ins-sort-val,AST size,imm,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29
Sorted list,ins-sort-val,AST size,mut,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29
Sorted list,ins-sort-val,\#rules,imm,57,57,57,57,57,57,3670,3670,3670,3670,3670,3670,56,56,56,56,56,56,66,66,66,66,66,66,69,69,69,69,69,69,13744,13744,13744,13744,13744,13744,393,393,393,393,393,393
Sorted list,ins-sort-val,\#rules,mut,57,57,57,57,57,57,3670,3670,3670,3670,3670,3670,56,56,56,56,56,56,66,66,66,66,66,66,69,69,69,69,69,69,13744,13744,13744,13744,13744,13744,393,393,393,393,393,393
Sorted list,ins-sort-len,AST size,imm,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29
Sorted list,ins-sort-len,AST size,mut,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29
Sorted list,ins-sort-len,\#rules,imm,59,59,59,59,59,59,1163,1163,1163,1163,1163,1163,58,58,58,58,58,58,70,70,70,70,70,70,73,73,73,73,73,73,3441,3441,3441,3441,3441,3441,164,164,164,164,164,164
Sorted list,ins-sort-len,\#rules,mut,60,60,60,60,60,60,1164,1164,1164,1164,1164,1164,59,59,59,59,59,59,71,71,71,71,71,71,74,74,74,74,74,74,3442,3442,3442,3442,3442,3442,165,165,165,165,165,165
Sorted list,ins-sort-all,AST size,imm,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29
Sorted list,ins-sort-all,AST size,mut,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29
Sorted list,ins-sort-all,\#rules,imm,60,60,60,60,60,60,1721,1721,1721,1721,1721,1721,59,59,59,59,59,59,71,71,71,71,71,71,74,74,74,74,74,74,5602,5602,5602,5602,5602,5602,165,165,165,165,165,165
Sorted list,ins-sort-all,\#rules,mut,60,60,60,60,60,60,1721,1721,1721,1721,1721,1721,59,59,59,59,59,59,71,71,71,71,71,71,74,74,74,74,74,74,5602,5602,5602,5602,5602,5602,165,165,165,165,165,165

==> tables/pstats5srtl.csv <==
Group, Name, Assesed Property, Meta Config, Default-Default,Default-Rank(D),Default-Size(A),Default-Size(D),Default-Alph(A),Default-Alph(D),WR1-Default,WR1-Rank(D),WR1-Size(A),WR1-Size(D),WR1-Alph(A),WR1-Alph(D),U1-Default,U1-Rank(D),U1-Size(A),U1-Size(D),U1-Alph(A),U1-Alph(D),U2-Default,U2-Rank(D),U2-Size(A),U2-Size(D),U2-Alph(A),U2-Alph(D),U3-Default,U3-Rank(D),U3-Size(A),U3-Size(D),U3-Alph(A),U3-Alph(D),WR2-Default,WR2-Rank(D),WR2-Size(A),WR2-Size(D),WR2-Alph(A),WR2-Alph(D),WR3-Default,WR3-Rank(D),WR3-Size(A),WR3-Size(D),WR3-Alph(A),WR3-Alph(D)
Sorted list,insert-val,AST size,imm,53,53,53,53,53,53,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,53,53,53,53,53,53,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL
Sorted list,insert-val,AST size,mut,53,53,53,53,53,53,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL
Sorted list,insert-val,\#rules,imm,639,639,639,639,639,639,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,79710,79710,79710,79710,79710,79710,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL
Sorted list,insert-val,\#rules,mut,1267,1267,1267,1267,1267,1267,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL
Sorted list,insert-len,AST size,imm,53,53,53,53,53,53,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,53,53,53,53,53,53,53,53,53,53,53,53,53,53,53,53,53,53,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL
Sorted list,insert-len,AST size,mut,53,53,53,53,53,53,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,53,53,53,53,53,53,53,53,53,53,53,53,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,62,62,62,62,62,62
Sorted list,insert-len,\#rules,imm,218,218,218,218,218,218,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,5047,5047,5047,5047,5047,5047,8079,8079,8079,8079,8079,8079,8075,8075,8075,8075,8075,8075,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL
Sorted list,insert-len,\#rules,mut,344,344,344,344,344,344,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,19069,19069,19069,19069,19069,19069,19066,19066,19066,19066,19066,19066,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,513,513,513,513,513,601
Sorted list,insert-all,AST size,imm,53,53,53,53,53,53,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,53,53,53,53,53,53,53,53,53,53,53,53,53,53,53,53,53,53,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL
Sorted list,insert-all,AST size,mut,53,53,53,53,53,53,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,53,53,53,53,53,53,53,53,53,53,53,53,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,62,62,62,62,62,62
Sorted list,insert-all,\#rules,imm,225,225,225,225,225,225,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,7497,7497,7497,7497,7497,7497,10980,10980,10980,10980,10980,10980,10976,10976,10976,10976,10976,10976,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL
Sorted list,insert-all,\#rules,mut,351,351,351,351,351,351,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,25368,25368,25368,25368,25368,25368,25365,25365,25365,25365,25365,25365,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,534,534,534,534,534,622
Sorted list,ins-sort-val,AST size,imm,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29
Sorted list,ins-sort-val,AST size,mut,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29
Sorted list,ins-sort-val,\#rules,imm,57,57,57,57,57,57,3670,3670,3670,3670,3670,3670,56,56,56,56,56,56,66,66,66,66,66,66,69,69,69,69,69,69,13744,13744,13744,13744,13744,13744,393,393,393,393,393,393
Sorted list,ins-sort-val,\#rules,mut,57,57,57,57,57,57,3670,3670,3670,3670,3670,3670,56,56,56,56,56,56,66,66,66,66,66,66,69,69,69,69,69,69,13744,13744,13744,13744,13744,13744,393,393,393,393,393,393
Sorted list,ins-sort-len,AST size,imm,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29
Sorted list,ins-sort-len,AST size,mut,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29
Sorted list,ins-sort-len,\#rules,imm,59,59,59,59,59,59,1163,1163,1163,1163,1163,1163,58,58,58,58,58,58,70,70,70,70,70,70,73,73,73,73,73,73,3441,3441,3441,3441,3441,3441,164,164,164,164,164,164
Sorted list,ins-sort-len,\#rules,mut,60,60,60,60,60,60,1164,1164,1164,1164,1164,1164,59,59,59,59,59,59,71,71,71,71,71,71,74,74,74,74,74,74,3442,3442,3442,3442,3442,3442,165,165,165,165,165,165
Sorted list,ins-sort-all,AST size,imm,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29
Sorted list,ins-sort-all,AST size,mut,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29
Sorted list,ins-sort-all,\#rules,imm,60,60,60,60,60,60,1721,1721,1721,1721,1721,1721,59,59,59,59,59,59,71,71,71,71,71,71,74,74,74,74,74,74,5602,5602,5602,5602,5602,5602,165,165,165,165,165,165
Sorted list,ins-sort-all,\#rules,mut,60,60,60,60,60,60,1721,1721,1721,1721,1721,1721,59,59,59,59,59,59,71,71,71,71,71,71,74,74,74,74,74,74,5602,5602,5602,5602,5602,5602,165,165,165,165,165,165


==> tables/pstats5tree-0.csv <==
Group, Name, Assesed Property, Meta Config, Default-Default,Default-Rank(D),Default-Size(A),Default-Size(D),Default-Alph(A),Default-Alph(D),WR1-Default,WR1-Rank(D),WR1-Size(A),WR1-Size(D),WR1-Alph(A),WR1-Alph(D),U1-Default,U1-Rank(D),U1-Size(A),U1-Size(D),U1-Alph(A),U1-Alph(D),U2-Default,U2-Rank(D),U2-Size(A),U2-Size(D),U2-Alph(A),U2-Alph(D),U3-Default,U3-Rank(D),U3-Size(A),U3-Size(D),U3-Alph(A),U3-Alph(D),WR2-Default,WR2-Rank(D),WR2-Size(A),WR2-Size(D),WR2-Alph(A),WR2-Alph(D),WR3-Default,WR3-Rank(D),WR3-Size(A),WR3-Size(D),WR3-Alph(A),WR3-Alph(D)
Tree,tcopy-val,AST size,imm,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42
Tree,tcopy-val,AST size,mut,51,51,51,51,51,45,51,51,51,51,51,48,51,51,51,51,51,45,51,51,51,51,51,45,51,51,51,51,51,45,,,,,,,51,51,51,51,51,45
Tree,tcopy-val,\#rules,imm,82,82,82,82,82,139,1249,1249,1249,1249,1249,219,71,71,71,71,71,166,92,92,92,92,92,419,97,97,97,97,97,424,372,372,372,372,372,428,215,215,215,215,215,272
Tree,tcopy-val,\#rules,mut,2673,2673,2673,2673,2673,2983,11157,11157,11157,11157,11157,42198,29450,29450,29450,29450,29450,26549,115249,115249,115249,115249,115249,108314,116346,116346,116346,116346,116346,108347,,,,,,,3493,3493,3493,3493,3493,3763
Tree,tcopy-len,AST size,imm,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36
Tree,tcopy-len,AST size,mut,42,42,42,42,42,42,42,42,42,42,42,39,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,,,,,,,42,42,42,42,42,42
Tree,tcopy-len,\#rules,imm,72,72,72,72,72,139,758,758,758,758,758,141,71,71,71,71,71,202,84,84,84,84,84,1053,84,84,84,84,84,1053,362,362,362,362,362,428,137,137,137,137,137,204
Tree,tcopy-len,\#rules,mut,304,304,304,304,304,287,9963,9963,9963,9963,9963,7309,984,984,984,984,984,872,16335,16335,16335,16335,16335,14361,21910,21910,21910,21910,21910,18902,,,,,,,353,353,353,353,353,351
Tree,tcopy-all,AST size,imm,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42
Tree,tcopy-all,AST size,mut,51,51,51,51,51,45,51,51,51,51,51,48,51,51,51,51,51,45,51,51,51,51,51,45,51,51,51,51,51,45,,,,,,,51,51,51,51,51,45
Tree,tcopy-all,\#rules,imm,85,85,85,85,85,144,1203,1203,1203,1203,1203,154,74,74,74,74,74,193,97,97,97,97,97,700,102,102,102,102,102,705,375,375,375,375,375,433,150,150,150,150,150,209
Tree,tcopy-all,\#rules,mut,296,296,296,296,296,468,9964,9964,9964,9964,9964,7323,991,991,991,991,991,7150,16016,16016,16016,16016,16016,40752,17664,17664,17664,17664,17664,40785,,,,,,,360,360,360,360,360,532
Tree,tcopy-ptr-val,AST size,imm,46,46,46,46,46,46,,,,,,,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,,,,,,,46,46,46,46,46,46
Tree,tcopy-ptr-val,AST size,mut,55,55,55,55,55,49,,,,,,,55,55,55,55,55,49,,,55,,55,,,55,,55,55,49,,,,,,,55,55,55,55,55,49
Tree,tcopy-ptr-val,\#rules,imm,89,89,89,89,89,146,,,,,,,78,78,78,78,78,173,99,99,99,99,99,426,104,104,104,104,104,431,,,,,,,221,221,221,221,221,278
Tree,tcopy-ptr-val,\#rules,mut,2679,2679,2679,2679,2679,2989,,,,,,,29456,29456,29456,29456,29456,26555,,,115255,,115255,,,116352,,116352,116352,108353,,,,,,,3499,3499,3499,3499,3499,3769
Tree,tcopy-ptr-len,AST size,imm,40,40,40,40,40,40,,,,,,,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,,,,,,,40,40,40,40,40,40
Tree,tcopy-ptr-len,AST size,mut,46,46,46,46,46,46,,,,,,,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,,,,,,,46,46,46,46,46,46
Tree,tcopy-ptr-len,\#rules,imm,80,80,80,80,80,147,,,,,,,79,79,79,79,79,210,92,92,92,92,92,1061,92,92,92,92,92,1061,,,,,,,144,144,144,144,144,211
Tree,tcopy-ptr-len,\#rules,mut,311,311,311,311,311,294,,,,,,,991,991,991,991,991,879,16342,16342,16342,16342,16342,14368,21917,21917,21917,21917,21917,18909,,,,,,,360,360,360,360,360,358
Tree,tcopy-ptr-all,AST size,imm,46,46,46,46,46,46,,,,,,,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,,,,,,,46,46,46,46,46,46
Tree,tcopy-ptr-all,AST size,mut,55,55,55,55,55,49,,,,,,,55,55,55,55,55,49,55,55,55,55,55,49,55,55,55,55,55,49,,,,,,,55,55,55,55,55,49
Tree,tcopy-ptr-all,\#rules,imm,93,93,93,93,93,152,,,,,,,82,82,82,82,82,201,105,105,105,105,105,708,110,110,110,110,110,713,,,,,,,157,157,157,157,157,216
Tree,tcopy-ptr-all,\#rules,mut,303,303,303,303,303,475,,,,,,,998,998,998,998,998,7157,16023,16023,16023,16023,16023,40759,17671,17671,17671,17671,17671,40792,,,,,,,367,367,367,367,367,539


==> tables/pstats5tree.csv <==
Group, Name, Assesed Property, Meta Config, Default-Default,Default-Rank(D),Default-Size(A),Default-Size(D),Default-Alph(A),Default-Alph(D),WR1-Default,WR1-Rank(D),WR1-Size(A),WR1-Size(D),WR1-Alph(A),WR1-Alph(D),U1-Default,U1-Rank(D),U1-Size(A),U1-Size(D),U1-Alph(A),U1-Alph(D),U2-Default,U2-Rank(D),U2-Size(A),U2-Size(D),U2-Alph(A),U2-Alph(D),U3-Default,U3-Rank(D),U3-Size(A),U3-Size(D),U3-Alph(A),U3-Alph(D),WR2-Default,WR2-Rank(D),WR2-Size(A),WR2-Size(D),WR2-Alph(A),WR2-Alph(D),WR3-Default,WR3-Rank(D),WR3-Size(A),WR3-Size(D),WR3-Alph(A),WR3-Alph(D)
Tree,tcopy-val,AST size,imm,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42
Tree,tcopy-val,AST size,mut,51,51,51,51,51,45,51,51,51,51,51,48,51,51,51,51,51,45,51,51,51,51,51,45,51,51,51,51,51,45,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,51,51,51,51,51,45
Tree,tcopy-val,\#rules,imm,82,82,82,82,82,139,1249,1249,1249,1249,1249,219,71,71,71,71,71,166,92,92,92,92,92,419,97,97,97,97,97,424,372,372,372,372,372,428,215,215,215,215,215,272
Tree,tcopy-val,\#rules,mut,2673,2673,2673,2673,2673,2983,11157,11157,11157,11157,11157,42198,29450,29450,29450,29450,29450,26549,115249,115249,115249,115249,115249,108314,116346,116346,116346,116346,116346,108347,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,3493,3493,3493,3493,3493,3763
Tree,tcopy-len,AST size,imm,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36
Tree,tcopy-len,AST size,mut,42,42,42,42,42,42,42,42,42,42,42,39,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,42,42,42,42,42,42
Tree,tcopy-len,\#rules,imm,72,72,72,72,72,139,758,758,758,758,758,141,71,71,71,71,71,202,84,84,84,84,84,1053,84,84,84,84,84,1053,362,362,362,362,362,428,137,137,137,137,137,204
Tree,tcopy-len,\#rules,mut,304,304,304,304,304,287,9963,9963,9963,9963,9963,7309,984,984,984,984,984,872,16335,16335,16335,16335,16335,14361,21910,21910,21910,21910,21910,18902,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,353,353,353,353,353,351
Tree,tcopy-all,AST size,imm,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42
Tree,tcopy-all,AST size,mut,51,51,51,51,51,45,51,51,51,51,51,48,51,51,51,51,51,45,51,51,51,51,51,45,51,51,51,51,51,45,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,51,51,51,51,51,45
Tree,tcopy-all,\#rules,imm,85,85,85,85,85,144,1203,1203,1203,1203,1203,154,74,74,74,74,74,193,97,97,97,97,97,700,102,102,102,102,102,705,375,375,375,375,375,433,150,150,150,150,150,209
Tree,tcopy-all,\#rules,mut,296,296,296,296,296,468,9964,9964,9964,9964,9964,7323,991,991,991,991,991,7150,16016,16016,16016,16016,16016,40752,17664,17664,17664,17664,17664,40785,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,360,360,360,360,360,532
Tree,tcopy-ptr-val,AST size,imm,46,46,46,46,46,46,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,46,46,46,46,46,46
Tree,tcopy-ptr-val,AST size,mut,55,55,55,55,55,49,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,55,55,55,55,55,49,FAIL,FAIL,55,FAIL,55,FAIL,FAIL,55,FAIL,55,55,49,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,55,55,55,55,55,49
Tree,tcopy-ptr-val,\#rules,imm,89,89,89,89,89,146,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,78,78,78,78,78,173,99,99,99,99,99,426,104,104,104,104,104,431,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,221,221,221,221,221,278
Tree,tcopy-ptr-val,\#rules,mut,2679,2679,2679,2679,2679,2989,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,29456,29456,29456,29456,29456,26555,FAIL,FAIL,115255,FAIL,115255,FAIL,FAIL,116352,FAIL,116352,116352,108353,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,3499,3499,3499,3499,3499,3769
Tree,tcopy-ptr-len,AST size,imm,40,40,40,40,40,40,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,40,40,40,40,40,40
Tree,tcopy-ptr-len,AST size,mut,46,46,46,46,46,46,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,46,46,46,46,46,46
Tree,tcopy-ptr-len,\#rules,imm,80,80,80,80,80,147,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,79,79,79,79,79,210,92,92,92,92,92,1061,92,92,92,92,92,1061,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,144,144,144,144,144,211
Tree,tcopy-ptr-len,\#rules,mut,311,311,311,311,311,294,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,991,991,991,991,991,879,16342,16342,16342,16342,16342,14368,21917,21917,21917,21917,21917,18909,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,360,360,360,360,360,358
Tree,tcopy-ptr-all,AST size,imm,46,46,46,46,46,46,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,46,46,46,46,46,46
Tree,tcopy-ptr-all,AST size,mut,55,55,55,55,55,49,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,55,55,55,55,55,49,55,55,55,55,55,49,55,55,55,55,55,49,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,55,55,55,55,55,49
Tree,tcopy-ptr-all,\#rules,imm,93,93,93,93,93,152,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,82,82,82,82,82,201,105,105,105,105,105,708,110,110,110,110,110,713,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,157,157,157,157,157,216
Tree,tcopy-ptr-all,\#rules,mut,303,303,303,303,303,475,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,998,998,998,998,998,7157,16023,16023,16023,16023,16023,40759,17671,17671,17671,17671,17671,40792,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,367,367,367,367,367,539


==> tables/stats1.csv <==
Group, Name,Code(imm),Code(mut),Spec(imm),Spec(mut),Time(imm),Time(mut),Backtrackings(imm),Backtrackings(mut),Rules(imm),Rules(mut)
Linked List,length,22,22,20,20,1.7,1.5,2,2,38,38
Linked List,max,28,28,18,18,1.3,1.6,2,2,38,38
Linked List,min,28,28,18,18,1.6,1.5,2,2,38,38
Linked List,singleton,11,11,14,14,0.6,0.6,8,8,30,30
Linked List,dispose,11,11,5,5,0.5,0.4,0,0,8,8
Linked List,initialize,13,13,11,11,0.8,0.8,5,5,27,27
Linked List,copy,32,35,17,17,0.8,1.0,9,14,66,82
Linked List,append,20,20,21,21,1.5,1.5,8,8,77,78
Linked List,delete,44,44,19,19,1.9,2.3,67,67,180,180
Sorted list,prepend,11,11,40,40,0.6,0.6,1,1,17,17
Sorted list,insert,53,53,58,58,8.3,8.8,35,96,214,338
Sorted list,insertion sort (len),29,29,25,25,2.9,3.2,7,8,59,60
Sorted list,insertion sort (val),29,29,23,23,2.9,2.6,5,5,57,57
Sorted list,insertion sort (len val),29,29,28,28,4.1,3.9,5,5,60,60
Tree,size (len),32,32,14,14,1.2,1.1,2,2,44,46
Tree,size (len val),32,38,16,16,1.6,1.4,2,4,45,51
Tree,size ptr (len),36,36,14,14,1.4,1.2,2,2,52,53
Tree,size ptr (len val),36,42,16,16,1.8,1.4,2,4,53,58
Tree,dispose,16,16,3,3,0.4,0.4,0,0,10,10
Tree,morph,19,19,5,5,0.6,0.6,1,1,24,24
Tree,copy (len),36,42,14,14,1.4,2.1,6,90,72,304
Tree,copy (val),42,51,14,14,1.5,5.9,10,1222,82,2673
Tree,copy (len val),42,51,17,17,1.6,2.5,10,88,85,296
Tree,copy ptr (len),40,46,14,14,1.4,2.2,6,90,80,311
Tree,copy ptr (val),46,55,14,14,1.4,5.5,10,1222,89,2679
Tree,copy ptr (len val),46,55,17,17,1.7,2.7,10,88,93,303
Tree,flatten w/append,48,48,13,13,1.6,1.7,14,14,76,76
Tree,flatten w/acc,35,35,20,20,1.9,2.0,24,24,118,118


==> tables/stats2.csv <==
Group, Name, Assesed Property, Meta Config, Default,Rank(D),Size(A),Size(D),Cost(A),Cost(D),Alpha(A),Alpha(D)
Linked List,copy,AST size,imm,32,32,32,32,32,32,32,32
Linked List,copy,AST size,mut,35,35,35,35,35,35,35,32
Linked List,copy,Spurious writes,imm,,,,,,,,
Linked List,copy,Spurious writes,mut,,,,,,,,
Linked List,copy,\#backtr,imm,9,9,9,9,9,9,9,9
Linked List,copy,\#backtr,mut,14,24,24,24,24,24,24,13
Linked List,copy,\#rules,imm,66,66,66,66,66,66,66,66
Linked List,copy,\#rules,mut,82,103,103,103,103,103,103,75
Linked List,append,AST size,imm,20,20,20,20,20,20,20,20
Linked List,append,AST size,mut,20,20,20,20,20,20,20,20
Linked List,append,Spurious writes,imm,,,,,,,,
Linked List,append,Spurious writes,mut,,,,,,,,
Linked List,append,\#backtr,imm,8,8,8,8,8,8,8,8
Linked List,append,\#backtr,mut,8,8,8,8,8,8,8,8
Linked List,append,\#rules,imm,77,81,81,81,81,81,81,81
Linked List,append,\#rules,mut,78,82,82,82,82,82,82,82
Sorted list,insert,AST size,imm,53,53,53,53,53,53,53,53
Sorted list,insert,AST size,mut,53,53,53,53,53,53,53,53
Sorted list,insert,Spurious writes,imm,,,,,,,,
Sorted list,insert,Spurious writes,mut,,,,,,,,
Sorted list,insert,\#backtr,imm,35,34,34,34,34,34,34,34
Sorted list,insert,\#backtr,mut,96,95,95,95,95,95,95,95
Sorted list,insert,\#rules,imm,214,218,218,218,218,218,218,218
Sorted list,insert,\#rules,mut,338,344,344,344,344,344,344,344
Sorted list,insertion sort (len),AST size,imm,29,29,29,29,29,29,29,29
Sorted list,insertion sort (len),AST size,mut,29,29,29,29,29,29,29,29
Sorted list,insertion sort (len),Spurious writes,imm,,,,,,,,
Sorted list,insertion sort (len),Spurious writes,mut,,,,,,,,
Sorted list,insertion sort (len),\#backtr,imm,7,7,7,7,7,7,7,7
Sorted list,insertion sort (len),\#backtr,mut,8,8,8,8,8,8,8,8
Sorted list,insertion sort (len),\#rules,imm,59,59,59,59,59,59,59,59
Sorted list,insertion sort (len),\#rules,mut,60,60,60,60,60,60,60,60
Tree,size (len),AST size,imm,32,32,32,32,32,32,32,32
Tree,size (len),AST size,mut,32,32,32,32,32,32,32,38
Tree,size (len),Spurious writes,imm,,,,,,,,
Tree,size (len),Spurious writes,mut,,,,,,,,
Tree,size (len),\#backtr,imm,2,2,2,2,2,2,2,5
Tree,size (len),\#backtr,mut,2,2,2,2,2,2,2,2
Tree,size (len),\#rules,imm,44,44,44,44,44,44,44,59
Tree,size (len),\#rules,mut,46,46,46,46,46,46,46,46
Tree,size (len val),AST size,imm,32,32,32,32,32,32,32,32
Tree,size (len val),AST size,mut,38,38,38,38,38,38,38,44
Tree,size (len val),Spurious writes,imm,,,,,,,,
Tree,size (len val),Spurious writes,mut,,,,,,,,
Tree,size (len val),\#backtr,imm,2,2,2,2,2,2,2,5
Tree,size (len val),\#backtr,mut,4,4,4,4,4,4,4,10
Tree,size (len val),\#rules,imm,45,45,45,45,45,45,45,60
Tree,size (len val),\#rules,mut,51,51,51,51,51,51,51,57
Tree,size ptr (len),AST size,imm,36,36,36,36,36,36,36,36
Tree,size ptr (len),AST size,mut,36,36,36,36,36,36,36,42
Tree,size ptr (len),Spurious writes,imm,,,,,,,,
Tree,size ptr (len),Spurious writes,mut,,,,,,,,
Tree,size ptr (len),\#backtr,imm,2,2,2,2,2,2,2,5
Tree,size ptr (len),\#backtr,mut,2,2,2,2,2,2,2,2
Tree,size ptr (len),\#rules,imm,52,52,52,52,52,52,52,67
Tree,size ptr (len),\#rules,mut,53,53,53,53,53,53,53,53
Tree,size ptr (len val),AST size,imm,36,36,36,36,36,36,36,36
Tree,size ptr (len val),AST size,mut,42,42,42,42,42,42,42,48
Tree,size ptr (len val),Spurious writes,imm,,,,,,,,
Tree,size ptr (len val),Spurious writes,mut,,,,,,,,
Tree,size ptr (len val),\#backtr,imm,2,2,2,2,2,2,2,5
Tree,size ptr (len val),\#backtr,mut,4,4,4,4,4,4,4,10
Tree,size ptr (len val),\#rules,imm,53,53,53,53,53,53,53,68
Tree,size ptr (len val),\#rules,mut,58,58,58,58,58,58,58,64
Tree,morph,AST size,imm,19,19,19,19,19,19,19,19
Tree,morph,AST size,mut,19,19,19,19,19,19,19,25
Tree,morph,Spurious writes,imm,,,,,,,,
Tree,morph,Spurious writes,mut,,,,,,,,
Tree,morph,\#backtr,imm,1,1,1,1,1,1,1,4
Tree,morph,\#backtr,mut,1,1,1,1,1,1,1,1
Tree,morph,\#rules,imm,24,24,24,24,24,24,24,33
Tree,morph,\#rules,mut,24,24,24,24,24,24,24,24
Tree,copy (len),AST size,imm,36,36,36,36,36,36,36,36
Tree,copy (len),AST size,mut,42,42,42,42,42,42,42,42
Tree,copy (len),Spurious writes,imm,,,,,,,,
Tree,copy (len),Spurious writes,mut,,,,,,,,
Tree,copy (len),\#backtr,imm,6,6,6,6,6,6,6,21
Tree,copy (len),\#backtr,mut,90,90,90,90,90,90,90,82
Tree,copy (len),\#rules,imm,72,72,72,72,72,72,72,139
Tree,copy (len),\#rules,mut,304,304,304,304,304,304,304,287
Tree,copy (val),AST size,imm,42,42,42,42,42,42,42,42
Tree,copy (val),AST size,mut,51,51,51,51,51,51,51,45
Tree,copy (val),Spurious writes,imm,,,,,,,,
Tree,copy (val),Spurious writes,mut,,,,,,,,
Tree,copy (val),\#backtr,imm,10,10,10,10,10,10,10,30
Tree,copy (val),\#backtr,mut,1222,1222,1222,1222,1222,1222,1222,1386
Tree,copy (val),\#rules,imm,82,82,82,82,82,82,82,139
Tree,copy (val),\#rules,mut,2673,2673,2673,2673,2673,2673,2673,2983
Tree,copy (len val),AST size,imm,42,42,42,42,42,42,42,42
Tree,copy (len val),AST size,mut,51,51,51,51,51,51,51,45
Tree,copy (len val),Spurious writes,imm,,,,,,,,
Tree,copy (len val),Spurious writes,mut,,,,,,,,
Tree,copy (len val),\#backtr,imm,10,10,10,10,10,10,10,30
Tree,copy (len val),\#backtr,mut,88,88,88,88,88,88,88,168
Tree,copy (len val),\#rules,imm,85,85,85,85,85,85,85,144
Tree,copy (len val),\#rules,mut,296,296,296,296,296,296,296,468
Tree,copy ptr (len),AST size,imm,40,40,40,40,40,40,40,40
Tree,copy ptr (len),AST size,mut,46,46,46,46,46,46,46,46
Tree,copy ptr (len),Spurious writes,imm,,,,,,,,
Tree,copy ptr (len),Spurious writes,mut,,,,,,,,
Tree,copy ptr (len),\#backtr,imm,6,6,6,6,6,6,6,21
Tree,copy ptr (len),\#backtr,mut,90,90,90,90,90,90,90,82
Tree,copy ptr (len),\#rules,imm,80,80,80,80,80,80,80,147
Tree,copy ptr (len),\#rules,mut,311,311,311,311,311,311,311,294
Tree,copy ptr (val),AST size,imm,46,46,46,46,46,46,46,46
Tree,copy ptr (val),AST size,mut,55,55,55,55,55,55,55,49
Tree,copy ptr (val),Spurious writes,imm,,,,,,,,
Tree,copy ptr (val),Spurious writes,mut,,,,,,,,
Tree,copy ptr (val),\#backtr,imm,10,10,10,10,10,10,10,30
Tree,copy ptr (val),\#backtr,mut,1222,1222,1222,1222,1222,1222,1222,1386
Tree,copy ptr (val),\#rules,imm,89,89,89,89,89,89,89,146
Tree,copy ptr (val),\#rules,mut,2679,2679,2679,2679,2679,2679,2679,2989
Tree,copy ptr (len val),AST size,imm,46,46,46,46,46,46,46,46
Tree,copy ptr (len val),AST size,mut,55,55,55,55,55,55,55,49
Tree,copy ptr (len val),Spurious writes,imm,,,,,,,,
Tree,copy ptr (len val),Spurious writes,mut,,,,,,,,
Tree,copy ptr (len val),\#backtr,imm,10,10,10,10,10,10,10,30
Tree,copy ptr (len val),\#backtr,mut,88,88,88,88,88,88,88,168
Tree,copy ptr (len val),\#rules,imm,93,93,93,93,93,93,93,152
Tree,copy ptr (len val),\#rules,mut,303,303,303,303,303,303,303,475
Tree,flatten w/acc,AST size,imm,35,35,35,35,35,35,35,35
Tree,flatten w/acc,AST size,mut,35,35,35,35,35,35,35,35
Tree,flatten w/acc,Spurious writes,imm,,,,,,,,
Tree,flatten w/acc,Spurious writes,mut,,,,,,,,
Tree,flatten w/acc,\#backtr,imm,24,24,24,24,24,24,24,24
Tree,flatten w/acc,\#backtr,mut,24,24,24,24,24,24,24,24
Tree,flatten w/acc,\#rules,imm,118,120,120,120,120,120,120,120
Tree,flatten w/acc,\#rules,mut,118,120,120,120,120,120,120,120

